Detecting Baryon Acoustic Oscillations in Dark Matter from Kinematic Weak Lensing Surveys

We investigate the feasibility of extracting Baryon Acoustic Oscillations (BAO) from cosmic shear tomography. We particularly focus on the BAO scale precision that can be achieved by future spectroscopy-based, kinematic weak lensing (KWL) surveys \citep[e.g.,][]{Huff13} in comparison to the traditional photometry-based weak lensing surveys. We simulate cosmic shear tomography data of such surveys with a few simple assumptions to focus on the BAO information, extract the spacial power spectrum, and constrain the recovered BAO feature. Due to the small shape noise and the shape of the lensing kernel, we find that a Dark Energy Task Force Stage IV version of such KWL survey can detect the BAO feature in dark matter by $3$-$\sigma$ and measure the BAO scale at the precision level of 4\% while it will be difficult to detect the feature in photometry-based weak lensing surveys. With a more optimistic assumption, a KWL-Stage IV could achieve a $\sim 2\%$ BAO scale measurement with $4.9$-$\sigma$ confidence. A built-in spectroscopic galaxy survey within such KWL survey will allow cross-correlation between galaxies and cosmic shear, which will tighten the constraint beyond the lower limit we present in this paper and therefore possibly allow a detection of the BAO scale bias between galaxies and dark matter.

==> readme.txt <==
To the editor:
We would like to submit our manuscript "Detecting Baryon Acoustic Oscillations in Dark Matter from Kinematic Weak Lensing Surveys"
by Zhejie Ding, Hee-Jong Seo, Eric Huff, Shun Saito, and Douglas Clowe 
for publication by Monthly Notices of the Royal Astronomical Society. 


The corresponding author is

Zhejie Ding
Physics and Astronomy
Ohio University, Athens, Ohio, 45701

zd585612@ohio.edu

Enclosed please find total 30 files along with 4 folders. There are 23 figure files for the 10 figures in the paper.

readme.txt -- This file
wl_bao.tex -- The manuscript
Response.txt -- Response to the referee

Thank you,
Zhejie Ding


